Jailbreak Transferability Emerges from Shared Representations

Jailbreak transferability is the surprising phenomenon when an adversarial attack compromising one model also elicits harmful responses from other models. Despite widespread demonstrations, there is little consensus on why transfer is possible: is it a quirk of safety training, an artifact of model families, or a more fundamental property of representation learning? We present evidence that transferability emerges from shared representations rather than incidental flaws. Across 20 open-weight models and 33 jailbreak attacks, we find two factors that systematically shape transfer: (1) representational similarity under benign prompts, and (2) the strength of the jailbreak on the source model. To move beyond correlation, we show that deliberately increasing similarity through benign only distillation causally increases transfer. Our qualitative analyses reveal systematic transferability patterns across different types of jailbreaks. For example, persona-style jailbreaks transfer far more often than cipher-based prompts, consistent with the idea that natural-language attacks exploit models' shared representation space, whereas cipher-based attacks rely on idiosyncratic quirks that do not generalize. Together, these results reframe jailbreak transfer as a consequence of representation alignment rather than a fragile byproduct of safety training.

==> tikz/scatter.csv <==
x,y,class
0.3736773204500720,0.8099799208094110,same
0.5006351438246240,0.8784633275850870,same
0.3364543998417640,0.8092389934913010,same
0.24309306416224900,0.6957304550861240,same
0.30157490563581900,0.7196230657451180,same
0.27393890443802100,0.6829628921863540,same
0.3736773204500720,0.8099799208094110,same
0.3660343748890100,0.8023431006658240,same
0.4326237070571040,0.8240128719933750,same
0.2669638541547230,0.7090072123393980,same
0.3136219973885200,0.76279373699464,same
0.2986667238080030,0.7243646307862260,same
0.5006351438246240,0.8784633275850870,same
0.3660343748890100,0.8023431006658240,same
0.3636211778550650,0.7838091984897980,same
0.24127384487056000,0.6865094735564010,same
0.2987814183342480,0.7137573556743320,same
0.2708603788307700,0.6767261168687160,same
0.3364543998417640,0.8092389934913010,same
0.4326237070571040,0.8240128719933750,same
0.3636211778550650,0.7838091984897980,same
0.2736444124901210,0.7048091561678410,same
0.32084779936850300,0.7399475632316920,same
0.3065379813857530,0.7211127176260210,same
0.24309306416224900,0.6957304550861240,same
0.2669638541547230,0.7090072123393980,same
0.24127384487056000,0.6865094735564010,same
0.2736444124901210,0.7048091561678410,same
0.3669437461640140,0.8072710141841660,same
0.4508407985137590,0.8792602023497820,same
0.30157490563581900,0.7196230657451180,same
0.3136219973885200,0.76279373699464,same
0.2987814183342480,0.7137573556743320,same
0.32084779936850300,0.7399475632316920,same
0.3669437461640140,0.8072710141841660,same
0.43372053345873600,0.8454919125285260,same
0.27393890443802100,0.6829628921863540,same
0.2986667238080030,0.7243646307862260,same
0.2708603788307700,0.6767261168687160,same
0.3065379813857530,0.7211127176260210,same
0.4508407985137590,0.8792602023497820,same
0.43372053345873600,0.8454919125285260,same
0.45258156427056100,0.7719591507555330,same
0.4363492598133180,0.78422206911622,same
0.3653825016674730,0.6980889618806960,same
0.33255512114258600,0.6428162900646930,same
0.357544690371207,0.6832614760708780,same
0.5157819426412960,0.7365203483959870,same
0.45258156427056100,0.7719591507555330,same
0.39791124102366200,0.7038051254774910,same
0.4844525858421820,0.7839040718234500,same
0.3706807280233620,0.6674617187391170,same
0.42193101075122000,0.7159882465577590,same
0.42394462564139800,0.7019764838371470,same
0.4363492598133180,0.78422206911622,same
0.39791124102366200,0.7038051254774910,same
0.4358986140706580,0.6982941705779370,same
0.3758621496195050,0.6650455507062830,same
0.4190173872200460,0.7604806223844520,same
0.5604579944213630,0.8153756249886170,same
0.3653825016674730,0.6980889618806960,same
0.4844525858421820,0.7839040718234500,same
0.4358986140706580,0.6982941705779370,same
0.39163930935724400,0.727682395789987,same
0.47410984034653400,0.7642148855027950,same
0.4114993440056800,0.7232497634812200,same
0.33255512114258600,0.6428162900646930,same
0.3706807280233620,0.6674617187391170,same
0.3758621496195050,0.6650455507062830,same
0.39163930935724400,0.727682395789987,same
0.39815164352725700,0.7612762238169810,same
0.3668830214675810,0.6821610471575120,same
0.357544690371207,0.6832614760708780,same
0.42193101075122000,0.7159882465577590,same
0.4190173872200460,0.7604806223844520,same
0.47410984034653400,0.7642148855027950,same
0.39815164352725700,0.7612762238169810,same
0.4073981290049270,0.7339802043879580,same
0.5157819426412960,0.7365203483959870,same
0.42394462564139800,0.7019764838371470,same
0.5604579944213630,0.8153756249886170,same
0.4114993440056800,0.7232497634812200,same
0.3668830214675810,0.6821610471575120,same
0.4073981290049270,0.7339802043879580,same
0.36689049498522000,0.8458555740657330,same
0.3348621955012470,0.6182271923645360,same
0.3397202262251570,0.6377421442340730,same
0.3549456192575710,0.772891742426098,same
0.3488814400658250,0.7588654542822930,same
0.36689049498522000,0.8458555740657330,same
0.3749389870824480,0.6771866274558520,same
0.3742785896328550,0.6938283766886370,same
0.38536102854744200,0.8319430154336860,same
0.3871770738470650,0.8199791850070430,same
0.3348621955012470,0.6182271923645360,same
0.3749389870824480,0.6771866274558520,same
0.5255192676897310,0.829707790205447,same
0.434069034649259,0.6850175094612730,same
0.5067366194254510,0.7649671410923270,same
0.3397202262251570,0.6377421442340730,same
0.3742785896328550,0.6938283766886370,same
0.5255192676897310,0.829707790205447,same
0.4522682978544190,0.6899441443648060,same
0.5039832997694390,0.7684806521879520,same
0.3549456192575710,0.772891742426098,same
0.38536102854744200,0.8319430154336860,same
0.434069034649259,0.6850175094612730,same
0.4522682978544190,0.6899441443648060,same
0.4509734217943460,0.8399360725451490,same
0.3488814400658250,0.7588654542822930,same
0.3871770738470650,0.8199791850070430,same
0.5067366194254510,0.7649671410923270,same
0.5039832997694390,0.7684806521879520,same
0.4509734217943460,0.8399360725451490,same
0.27066175428832500,0.7194164737972470,diff
0.29184195347172800,0.7203461385813540,diff
0.30539100376735800,0.7582082057330820,diff
0.29011699425962400,0.7613166303698410,diff
0.31690537771480000,0.7526366475868190,diff
0.2913915195610300,0.7621734469598620,diff
0.29176435634611500,0.7499559960977510,diff
0.2861372411327270,0.6362888107757370,diff
0.3180631325879250,0.6741634404581650,diff
0.29281813668707600,0.7607918697482170,diff
0.298250283180843,0.75324019469457,diff
0.30661138829419900,0.668087753208167,diff
0.29631238017212400,0.7097829833620550,diff
0.2872067099511380,0.6852481064257950,diff
0.29979261808778400,0.6944261755681620,diff
0.3196067835706320,0.7099287865820540,diff
0.2988109385857250,0.748422362911858,diff
0.30704602370458700,0.7187627622888490,diff
0.3045089045777830,0.7157297253625710,diff
0.3108144155504540,0.7427411087629270,diff
0.27734802113244600,0.6256906844800470,diff
0.30447742308311900,0.6724905315280500,diff
0.3031353436367900,0.7184248486124460,diff
0.3132916275688810,0.7356265070253980,diff
0.30485019341142000,0.6746416157448990,diff
0.3051260784419930,0.6989351914560820,diff
0.25192483443294100,0.6888883088812900,diff
0.2683627212975860,0.7053732102041420,diff
0.28395334370339700,0.7295717255246390,diff
0.2680088963504170,0.7486042592326530,diff
0.2924121192069240,0.7380326608759430,diff
0.2752466964734330,0.7368450333803270,diff
0.2746192712236860,0.7368482545796820,diff
0.2740070707392430,0.635173157393341,diff
0.2934368427724040,0.678043698657721,diff
0.27610268032607000,0.7400075338520170,diff
0.2848408692462420,0.7433613596270790,diff
0.28951476204261700,0.6727613393206010,diff
0.2788386099280080,0.7081047170588570,diff
0.2632754458414870,0.7131975576699720,diff
0.27956269665279200,0.7426590106844190,diff
0.29710770922995900,0.7020004953222480,diff
0.2827600892287920,0.7584620058410220,diff
0.28335190985222800,0.7060495118049030,diff
0.28595779100742600,0.7167419619810830,diff
0.2868663068159520,0.7120352922797320,diff
0.2643415846372380,0.5911776570327280,diff
0.2918486289287540,0.6424396202672870,diff
0.2915950100518380,0.7262449085013610,diff
0.3051814397978540,0.7219553076416830,diff
0.2948612782741050,0.648032959345286,diff
0.29578997836030700,0.6711256879098090,diff
0.2672825659937400,0.6667521588419160,diff
0.2724070888343730,0.6440881937673040,diff
0.2841149205807020,0.6578881558460550,diff
0.26935931627229800,0.701468331306077,diff
0.25121367726694900,0.5940187919050740,diff
0.26438154989154800,0.623900057379269,diff
0.2850951452318150,0.7039892814597740,diff
0.21841413652817800,0.5251866396719390,diff
0.24729103977299300,0.5770847405416060,diff
0.28497625042645100,0.6638905781856750,diff
0.2988742007864680,0.6835952245028160,diff
0.2698735205973490,0.6554509487111160,diff
0.2805974755581960,0.6593283271840260,diff
0.2981045077977140,0.6218221078094420,diff
0.3292719643914630,0.6537785638013980,diff
0.31494686957173500,0.6135567712211190,diff
0.31697041491811400,0.7349326164797790,diff
0.31287092706411200,0.6735029592124280,diff
0.3188488559645600,0.6620364435724780,diff
0.3151301781606850,0.6929789731162790,diff
0.27091206368794500,0.6143554532935630,diff
0.2949040346619910,0.6646549726954720,diff
0.33652763437950000,0.6678511606952290,diff
0.34535904942311,0.6901209350734130,diff
0.3289310278151910,0.724833415135292,diff
0.33642582268703100,0.7044331831527100,diff
0.2982460695600240,0.635557835007728,diff
0.3123643753440860,0.6368875143841470,diff
0.31418564843562600,0.6182610996459750,diff
0.3028255028092180,0.7113965183556670,diff
0.28520745497436300,0.6143808638759640,diff
0.30120739033749400,0.6199620461098620,diff
0.31661148967348700,0.6848585497117620,diff
0.24708338373628700,0.5750007825014180,diff
0.273709302599577,0.6210143101561560,diff
0.3193238729016150,0.6591960045336950,diff
0.330441839734976,0.6773732411822300,diff
0.30200873908265700,0.693732528987995,diff
0.3157920706422450,0.6700275195093640,diff
0.27066175428832500,0.7194164737972470,diff
0.2872067099511380,0.6852481064257950,diff
0.25192483443294100,0.6888883088812900,diff
0.2632754458414870,0.7131975576699720,diff
0.2672825659937400,0.6667521588419160,diff
0.2981045077977140,0.6218221078094420,diff
0.2982460695600240,0.635557835007728,diff
0.255576328368366,0.4556290680230870,diff
0.27265403727221900,0.5097731904518730,diff
0.33004280742775700,0.698279172287888,diff
0.3297562889161490,0.7067501376484800,diff
0.3202025982907340,0.5265119693923790,diff
0.32072219731193400,0.5938806803188480,diff
0.29184195347172800,0.7203461385813540,diff
0.29979261808778400,0.6944261755681620,diff
0.2683627212975860,0.7053732102041420,diff
0.27956269665279200,0.7426590106844190,diff
0.2724070888343730,0.6440881937673040,diff
0.3292719643914630,0.6537785638013980,diff
0.3123643753440860,0.6368875143841470,diff
0.2783767683146650,0.515430748145307,diff
0.3062265205782930,0.5671607202118650,diff
0.36104975045152800,0.710385985104651,diff
0.350642264162666,0.6975342831281390,diff
0.3354977299877340,0.5888871027025580,diff
0.35208037847434000,0.654624722590163,diff
0.30539100376735800,0.7582082057330820,diff
0.3196067835706320,0.7099287865820540,diff
0.28395334370339700,0.7295717255246390,diff
0.29710770922995900,0.7020004953222480,diff
0.2841149205807020,0.6578881558460550,diff
0.31494686957173500,0.6135567712211190,diff
0.31418564843562600,0.6182610996459750,diff
0.28917147527626900,0.5461762406739410,diff
0.32825585395561200,0.5711196141162140,diff
0.36544868643836400,0.7168605670462750,diff
0.36793104533186700,0.739322119124005,diff
0.34693830820507700,0.5851009766814980,diff
0.3532605459594350,0.6564639479775130,diff
0.29011699425962400,0.7613166303698410,diff
0.2988109385857250,0.748422362911858,diff
0.2680088963504170,0.7486042592326530,diff
0.2827600892287920,0.7584620058410220,diff
0.26935931627229800,0.701468331306077,diff
0.31697041491811400,0.7349326164797790,diff
0.3028255028092180,0.7113965183556670,diff
0.28153948775585100,0.6012658736000410,diff
0.32282043836946500,0.6449014822665960,diff
0.3615278520945060,0.7525072446284960,diff
0.3536076689996100,0.7359186795552070,diff
0.3302418512709800,0.6848267690824720,diff
0.35137874416373300,0.7251423274212570,diff
0.31690537771480000,0.7526366475868190,diff
0.30704602370458700,0.7187627622888490,diff
0.2924121192069240,0.7380326608759430,diff
0.28335190985222800,0.7060495118049030,diff
0.25121367726694900,0.5940187919050740,diff
0.31287092706411200,0.6735029592124280,diff
0.28520745497436300,0.6143808638759640,diff
0.3093383978542560,0.681593135383769,diff
0.32345944357794600,0.6982245987962510,diff
0.3343198404687200,0.7113772043392680,diff
0.34120171673819700,0.7111287355028010,diff
0.3356520252491660,0.6495577462927940,diff
0.3364829782186690,0.6962679485571710,diff
0.2913915195610300,0.7621734469598620,diff
0.3045089045777830,0.7157297253625710,diff
0.2752466964734330,0.7368450333803270,diff
0.28595779100742600,0.7167419619810830,diff
0.26438154989154800,0.623900057379269,diff
0.3188488559645600,0.6620364435724780,diff
0.30120739033749400,0.6199620461098620,diff
0.2824902883422920,0.656453174580959,diff
0.3071323020495180,0.6641410095745150,diff
0.3401259852438730,0.7408085169875670,diff
0.3346858149591590,0.7399986543859110,diff
0.3151448796478040,0.6667871922397450,diff
0.33121758485180900,0.7253171820739940,diff
0.29176435634611500,0.7499559960977510,diff
0.3108144155504540,0.7427411087629270,diff
0.2746192712236860,0.7368482545796820,diff
0.2868663068159520,0.7120352922797320,diff
0.2850951452318150,0.7039892814597740,diff
0.3151301781606850,0.6929789731162790,diff
0.31661148967348700,0.6848585497117620,diff
0.27829342714302700,0.5922146256745250,diff
0.30145887032068600,0.6301777432070930,diff
0.35772992986646000,0.7358298754020630,diff
0.3608210105320740,0.7569263036298000,diff
0.3400002814000590,0.6511261401279900,diff
0.3441384139973200,0.7119103799587050,diff
0.2861372411327270,0.6362888107757370,diff
0.27734802113244600,0.6256906844800470,diff
0.2740070707392430,0.635173157393341,diff
0.2643415846372380,0.5911776570327280,diff
0.21841413652817800,0.5251866396719390,diff
0.27091206368794500,0.6143554532935630,diff
0.24708338373628700,0.5750007825014180,diff
0.255576328368366,0.4556290680230870,diff
0.2783767683146650,0.515430748145307,diff
0.28917147527626900,0.5461762406739410,diff
0.28153948775585100,0.6012658736000410,diff
0.3093383978542560,0.681593135383769,diff
0.2824902883422920,0.656453174580959,diff
0.27829342714302700,0.5922146256745250,diff
0.3180631325879250,0.6741634404581650,diff
0.30447742308311900,0.6724905315280500,diff
0.2934368427724040,0.678043698657721,diff
0.2918486289287540,0.6424396202672870,diff
0.24729103977299300,0.5770847405416060,diff
0.2949040346619910,0.6646549726954720,diff
0.273709302599577,0.6210143101561560,diff
0.27265403727221900,0.5097731904518730,diff
0.3062265205782930,0.5671607202118650,diff
0.32825585395561200,0.5711196141162140,diff
0.32282043836946500,0.6449014822665960,diff
0.32345944357794600,0.6982245987962510,diff
0.3071323020495180,0.6641410095745150,diff
0.30145887032068600,0.6301777432070930,diff
0.29281813668707600,0.7607918697482170,diff
0.3031353436367900,0.7184248486124460,diff
0.27610268032607000,0.7400075338520170,diff
0.2915950100518380,0.7262449085013610,diff
0.28497625042645100,0.6638905781856750,diff
0.33652763437950000,0.6678511606952290,diff
0.3193238729016150,0.6591960045336950,diff
0.33004280742775700,0.698279172287888,diff
0.36104975045152800,0.710385985104651,diff
0.36544868643836400,0.7168605670462750,diff
0.3615278520945060,0.7525072446284960,diff
0.3343198404687200,0.7113772043392680,diff
0.3401259852438730,0.7408085169875670,diff
0.35772992986646000,0.7358298754020630,diff
0.298250283180843,0.75324019469457,diff
0.3132916275688810,0.7356265070253980,diff
0.2848408692462420,0.7433613596270790,diff
0.3051814397978540,0.7219553076416830,diff
0.2988742007864680,0.6835952245028160,diff
0.34535904942311,0.6901209350734130,diff
0.330441839734976,0.6773732411822300,diff
0.3297562889161490,0.7067501376484800,diff
0.350642264162666,0.6975342831281390,diff
0.36793104533186700,0.739322119124005,diff
0.3536076689996100,0.7359186795552070,diff
0.34120171673819700,0.7111287355028010,diff
0.3346858149591590,0.7399986543859110,diff
0.3608210105320740,0.7569263036298000,diff
0.30661138829419900,0.668087753208167,diff
0.30485019341142000,0.6746416157448990,diff
0.28951476204261700,0.6727613393206010,diff
0.2948612782741050,0.648032959345286,diff
0.2698735205973490,0.6554509487111160,diff
0.3289310278151910,0.724833415135292,diff
0.30200873908265700,0.693732528987995,diff
0.3202025982907340,0.5265119693923790,diff
0.3354977299877340,0.5888871027025580,diff
0.34693830820507700,0.5851009766814980,diff
0.3302418512709800,0.6848267690824720,diff
0.3356520252491660,0.6495577462927940,diff
0.3151448796478040,0.6667871922397450,diff
0.3400002814000590,0.6511261401279900,diff
0.29631238017212400,0.7097829833620550,diff
0.3051260784419930,0.6989351914560820,diff
0.2788386099280080,0.7081047170588570,diff
0.29578997836030700,0.6711256879098090,diff
0.2805974755581960,0.6593283271840260,diff
0.33642582268703100,0.7044331831527100,diff
0.3157920706422450,0.6700275195093640,diff
0.32072219731193400,0.5938806803188480,diff
0.35208037847434000,0.654624722590163,diff
0.3532605459594350,0.6564639479775130,diff
0.35137874416373300,0.7251423274212570,diff
0.3364829782186690,0.6962679485571710,diff
0.33121758485180900,0.7253171820739940,diff
0.3441384139973200,0.7119103799587050,diff

==> tikz/scatter_bak.csv <==
x,y,class
0.3736773204500716,0.8099799208094114,same
0.5006351438246238,0.8784633275850868,same
0.3364543998417638,0.8092389934913005,same
0.24309306416224852,0.6957304550861242,same
0.30157490563581935,0.7196230657451175,same
0.27393890443802094,0.6829628921863541,same
0.27066175428832456,0.7194164737972474,diff
0.29184195347172837,0.7203461385813539,diff
0.30539100376735845,0.7582082057330821,diff
0.29011699425962445,0.7613166303698413,diff
0.31690537771480043,0.7526366475868194,diff
0.2913915195610302,0.7621734469598619,diff
0.29176435634611536,0.7499559960977511,diff
0.2861372411327268,0.6362888107757367,diff
0.3180631325879247,0.6741634404581648,diff
0.29281813668707596,0.7607918697482166,diff
0.298250283180843,0.75324019469457,diff
0.30661138829419926,0.668087753208167,diff
0.29631238017212436,0.7097829833620553,diff
0.3736773204500716,0.8099799208094114,same
0.3660343748890097,0.8023431006658241,same
0.4326237070571044,0.8240128719933753,same
0.2669638541547229,0.7090072123393976,same
0.3136219973885195,0.76279373699464,same
0.2986667238080025,0.7243646307862255,same
0.2872067099511376,0.6852481064257945,diff
0.29979261808778407,0.6944261755681618,diff
0.3196067835706316,0.7099287865820538,diff
0.2988109385857248,0.748422362911858,diff
0.30704602370458667,0.7187627622888486,diff
0.3045089045777826,0.7157297253625708,diff
0.3108144155504536,0.7427411087629274,diff
0.27734802113244567,0.6256906844800467,diff
0.30447742308311937,0.6724905315280504,diff
0.3031353436367901,0.7184248486124459,diff
0.3132916275688805,0.7356265070253978,diff
0.30485019341141995,0.6746416157448986,diff
0.3051260784419927,0.6989351914560815,diff
0.5006351438246238,0.8784633275850868,same
0.3660343748890097,0.8023431006658241,same
0.3636211778550648,0.7838091984897984,same
0.24127384487055997,0.6865094735564011,same
0.2987814183342479,0.7137573556743321,same
0.2708603788307703,0.6767261168687155,same
0.25192483443294067,0.6888883088812898,diff
0.2683627212975858,0.7053732102041415,diff
0.28395334370339653,0.7295717255246392,diff
0.2680088963504168,0.7486042592326528,diff
0.2924121192069242,0.7380326608759427,diff
0.2752466964734328,0.7368450333803271,diff
0.2746192712236855,0.7368482545796822,diff
0.2740070707392426,0.635173157393341,diff
0.2934368427724043,0.678043698657721,diff
0.27610268032606977,0.7400075338520169,diff
0.2848408692462417,0.7433613596270788,diff
0.28951476204261717,0.6727613393206013,diff
0.2788386099280078,0.7081047170588572,diff
0.3364543998417638,0.8092389934913005,same
0.4326237070571044,0.8240128719933753,same
0.3636211778550648,0.7838091984897984,same
0.2736444124901213,0.7048091561678413,same
0.32084779936850266,0.7399475632316916,same
0.3065379813857534,0.7211127176260208,same
0.2632754458414867,0.7131975576699724,diff
0.27956269665279193,0.7426590106844186,diff
0.29710770922995905,0.7020004953222481,diff
0.2827600892287918,0.7584620058410219,diff
0.28335190985222847,0.7060495118049033,diff
0.28595779100742574,0.7167419619810828,diff
0.2868663068159517,0.7120352922797318,diff
0.2643415846372383,0.5911776570327276,diff
0.2918486289287539,0.6424396202672873,diff
0.2915950100518382,0.7262449085013607,diff
0.3051814397978535,0.7219553076416829,diff
0.2948612782741053,0.648032959345286,diff
0.29578997836030735,0.6711256879098093,diff
0.24309306416224852,0.6957304550861242,same
0.2669638541547229,0.7090072123393976,same
0.24127384487055997,0.6865094735564011,same
0.2736444124901213,0.7048091561678413,same
0.3669437461640141,0.8072710141841661,same
0.4508407985137587,0.8792602023497815,same
0.2672825659937396,0.6667521588419164,diff
0.2724070888343733,0.6440881937673042,diff
0.2841149205807024,0.6578881558460554,diff
0.26935931627229787,0.701468331306077,diff
0.25121367726694893,0.5940187919050742,diff
0.26438154989154766,0.623900057379269,diff
0.2850951452318151,0.7039892814597738,diff
0.21841413652817765,0.5251866396719393,diff
0.24729103977299302,0.5770847405416062,diff
0.28497625042645147,0.6638905781856752,diff
0.2988742007864683,0.6835952245028161,diff
0.2698735205973485,0.6554509487111158,diff
0.2805974755581964,0.6593283271840257,diff
0.30157490563581935,0.7196230657451175,same
0.3136219973885195,0.76279373699464,same
0.2987814183342479,0.7137573556743321,same
0.32084779936850266,0.7399475632316916,same
0.3669437461640141,0.8072710141841661,same
0.43372053345873607,0.8454919125285262,same
0.2981045077977138,0.6218221078094417,diff
0.3292719643914626,0.6537785638013981,diff
0.31494686957173496,0.6135567712211191,diff
0.31697041491811406,0.7349326164797785,diff
0.31287092706411207,0.6735029592124283,diff
0.3188488559645599,0.6620364435724782,diff
0.3151301781606852,0.6929789731162788,diff
0.27091206368794535,0.6143554532935633,diff
0.2949040346619912,0.6646549726954722,diff
0.33652763437950034,0.6678511606952291,diff
0.34535904942311,0.6901209350734134,diff
0.3289310278151909,0.724833415135292,diff
0.33642582268703114,0.7044331831527096,diff
0.27393890443802094,0.6829628921863541,same
0.2986667238080025,0.7243646307862255,same
0.2708603788307703,0.6767261168687155,same
0.3065379813857534,0.7211127176260208,same
0.4508407985137587,0.8792602023497815,same
0.43372053345873607,0.8454919125285262,same
0.2982460695600244,0.635557835007728,diff
0.3123643753440855,0.6368875143841466,diff
0.31418564843562624,0.6182610996459749,diff
0.3028255028092175,0.7113965183556669,diff
0.28520745497436334,0.6143808638759642,diff
0.30120739033749416,0.6199620461098616,diff
0.31661148967348696,0.6848585497117622,diff
0.24708338373628677,0.5750007825014178,diff
0.273709302599577,0.6210143101561563,diff
0.3193238729016154,0.6591960045336951,diff
0.330441839734976,0.6773732411822295,diff
0.30200873908265674,0.693732528987995,diff
0.3157920706422447,0.6700275195093635,diff
0.27066175428832456,0.7194164737972474,diff
0.2872067099511376,0.6852481064257945,diff
0.25192483443294067,0.6888883088812898,diff
0.2632754458414867,0.7131975576699724,diff
0.2672825659937396,0.6667521588419164,diff
0.2981045077977138,0.6218221078094417,diff
0.2982460695600244,0.635557835007728,diff
0.45258156427056073,0.7719591507555325,same
0.4363492598133177,0.78422206911622,same
0.3653825016674734,0.6980889618806956,same
0.33255512114258606,0.6428162900646934,same
0.357544690371207,0.6832614760708777,same
0.5157819426412955,0.7365203483959869,same
0.255576328368366,0.4556290680230868,diff
0.27265403727221876,0.5097731904518732,diff
0.33004280742775705,0.698279172287888,diff
0.3297562889161489,0.7067501376484797,diff
0.3202025982907337,0.5265119693923791,diff
0.32072219731193413,0.5938806803188479,diff
0.29184195347172837,0.7203461385813539,diff
0.29979261808778407,0.6944261755681618,diff
0.2683627212975858,0.7053732102041415,diff
0.27956269665279193,0.7426590106844186,diff
0.2724070888343733,0.6440881937673042,diff
0.3292719643914626,0.6537785638013981,diff
0.3123643753440855,0.6368875143841466,diff
0.45258156427056073,0.7719591507555325,same
0.39791124102366243,0.7038051254774905,same
0.4844525858421819,0.7839040718234498,same
0.3706807280233619,0.6674617187391172,same
0.42193101075122036,0.7159882465577592,same
0.42394462564139807,0.7019764838371467,same
0.2783767683146648,0.515430748145307,diff
0.3062265205782926,0.5671607202118654,diff
0.36104975045152826,0.710385985104651,diff
0.350642264162666,0.6975342831281386,diff
0.3354977299877335,0.5888871027025576,diff
0.35208037847433954,0.654624722590163,diff
0.30539100376735845,0.7582082057330821,diff
0.3196067835706316,0.7099287865820538,diff
0.28395334370339653,0.7295717255246392,diff
0.29710770922995905,0.7020004953222481,diff
0.2841149205807024,0.6578881558460554,diff
0.31494686957173496,0.6135567712211191,diff
0.31418564843562624,0.6182610996459749,diff
0.4363492598133177,0.78422206911622,same
0.39791124102366243,0.7038051254774905,same
0.4358986140706577,0.6982941705779369,same
0.3758621496195053,0.6650455507062826,same
0.4190173872200456,0.7604806223844516,same
0.5604579944213627,0.8153756249886167,same
0.28917147527626946,0.5461762406739412,diff
0.32825585395561235,0.5711196141162141,diff
0.36544868643836365,0.7168605670462748,diff
0.36793104533186693,0.739322119124005,diff
0.34693830820507676,0.5851009766814983,diff
0.3532605459594347,0.6564639479775132,diff
0.29011699425962445,0.7613166303698413,diff
0.2988109385857248,0.748422362911858,diff
0.2680088963504168,0.7486042592326528,diff
0.2827600892287918,0.7584620058410219,diff
0.26935931627229787,0.701468331306077,diff
0.31697041491811406,0.7349326164797785,diff
0.3028255028092175,0.7113965183556669,diff
0.3653825016674734,0.6980889618806956,same
0.4844525858421819,0.7839040718234498,same
0.4358986140706577,0.6982941705779369,same
0.39163930935724356,0.727682395789987,same
0.47410984034653375,0.7642148855027948,same
0.4114993440056799,0.7232497634812202,same
0.28153948775585136,0.6012658736000405,diff
0.32282043836946506,0.6449014822665956,diff
0.3615278520945064,0.7525072446284959,diff
0.3536076689996095,0.7359186795552066,diff
0.3302418512709796,0.6848267690824716,diff
0.35137874416373305,0.7251423274212574,diff
0.31690537771480043,0.7526366475868194,diff
0.30704602370458667,0.7187627622888486,diff
0.2924121192069242,0.7380326608759427,diff
0.28335190985222847,0.7060495118049033,diff
0.25121367726694893,0.5940187919050742,diff
0.31287092706411207,0.6735029592124283,diff
0.28520745497436334,0.6143808638759642,diff
0.33255512114258606,0.6428162900646934,same
0.3706807280233619,0.6674617187391172,same
0.3758621496195053,0.6650455507062826,same
0.39163930935724356,0.727682395789987,same
0.39815164352725696,0.7612762238169812,same
0.3668830214675813,0.6821610471575121,same
0.3093383978542562,0.681593135383769,diff
0.32345944357794615,0.6982245987962507,diff
0.3343198404687199,0.7113772043392683,diff
0.34120171673819744,0.7111287355028009,diff
0.3356520252491659,0.6495577462927937,diff
0.3364829782186687,0.6962679485571706,diff
0.2913915195610302,0.7621734469598619,diff
0.3045089045777826,0.7157297253625708,diff
0.2752466964734328,0.7368450333803271,diff
0.28595779100742574,0.7167419619810828,diff
0.26438154989154766,0.623900057379269,diff
0.3188488559645599,0.6620364435724782,diff
0.30120739033749416,0.6199620461098616,diff
0.357544690371207,0.6832614760708777,same
0.42193101075122036,0.7159882465577592,same
0.4190173872200456,0.7604806223844516,same
0.47410984034653375,0.7642148855027948,same
0.39815164352725696,0.7612762238169812,same
0.4073981290049273,0.7339802043879582,same
0.2824902883422915,0.656453174580959,diff
0.3071323020495181,0.6641410095745145,diff
0.3401259852438728,0.7408085169875669,diff
0.3346858149591586,0.7399986543859108,diff
0.3151448796478042,0.6667871922397448,diff
0.33121758485180886,0.7253171820739935,diff
0.29176435634611536,0.7499559960977511,diff
0.3108144155504536,0.7427411087629274,diff
0.2746192712236855,0.7368482545796822,diff
0.2868663068159517,0.7120352922797318,diff
0.2850951452318151,0.7039892814597738,diff
0.3151301781606852,0.6929789731162788,diff
0.31661148967348696,0.6848585497117622,diff
0.5157819426412955,0.7365203483959869,same
0.42394462564139807,0.7019764838371467,same
0.5604579944213627,0.8153756249886167,same
0.4114993440056799,0.7232497634812202,same
0.3668830214675813,0.6821610471575121,same
0.4073981290049273,0.7339802043879582,same
0.27829342714302696,0.5922146256745253,diff
0.30145887032068597,0.6301777432070929,diff
0.35772992986646046,0.7358298754020625,diff
0.3608210105320742,0.7569263036297995,diff
0.3400002814000591,0.6511261401279899,diff
0.3441384139973198,0.7119103799587052,diff
0.2861372411327268,0.6362888107757367,diff
0.27734802113244567,0.6256906844800467,diff
0.2740070707392426,0.635173157393341,diff
0.2643415846372383,0.5911776570327276,diff
0.21841413652817765,0.5251866396719393,diff
0.27091206368794535,0.6143554532935633,diff
0.24708338373628677,0.5750007825014178,diff
0.255576328368366,0.4556290680230868,diff
0.2783767683146648,0.515430748145307,diff
0.28917147527626946,0.5461762406739412,diff
0.28153948775585136,0.6012658736000405,diff
0.3093383978542562,0.681593135383769,diff
0.2824902883422915,0.656453174580959,diff
0.27829342714302696,0.5922146256745253,diff
0.36689049498522047,0.8458555740657328,same
0.3348621955012474,0.6182271923645359,same
0.3397202262251574,0.6377421442340727,same
0.3549456192575711,0.772891742426098,same
0.3488814400658254,0.7588654542822928,same
0.3180631325879247,0.6741634404581648,diff
0.30447742308311937,0.6724905315280504,diff
0.2934368427724043,0.678043698657721,diff
0.2918486289287539,0.6424396202672873,diff
0.24729103977299302,0.5770847405416062,diff
0.2949040346619912,0.6646549726954722,diff
0.273709302599577,0.6210143101561563,diff
0.27265403727221876,0.5097731904518732,diff
0.3062265205782926,0.5671607202118654,diff
0.32825585395561235,0.5711196141162141,diff
0.32282043836946506,0.6449014822665956,diff
0.32345944357794615,0.6982245987962507,diff
0.3071323020495181,0.6641410095745145,diff
0.30145887032068597,0.6301777432070929,diff
0.36689049498522047,0.8458555740657328,same
0.3749389870824482,0.6771866274558516,same
0.3742785896328546,0.6938283766886368,same
0.38536102854744203,0.8319430154336858,same
0.3871770738470651,0.8199791850070428,same
0.29281813668707596,0.7607918697482166,diff
0.3031353436367901,0.7184248486124459,diff
0.27610268032606977,0.7400075338520169,diff
0.2915950100518382,0.7262449085013607,diff
0.28497625042645147,0.6638905781856752,diff
0.33652763437950034,0.6678511606952291,diff
0.3193238729016154,0.6591960045336951,diff
0.33004280742775705,0.698279172287888,diff
0.36104975045152826,0.710385985104651,diff
0.36544868643836365,0.7168605670462748,diff
0.3615278520945064,0.7525072446284959,diff
0.3343198404687199,0.7113772043392683,diff
0.3401259852438728,0.7408085169875669,diff
0.35772992986646046,0.7358298754020625,diff
0.3348621955012474,0.6182271923645359,same
0.3749389870824482,0.6771866274558516,same
0.5255192676897308,0.829707790205447,same
0.434069034649259,0.6850175094612732,same
0.5067366194254512,0.7649671410923271,same
0.298250283180843,0.75324019469457,diff
0.3132916275688805,0.7356265070253978,diff
0.2848408692462417,0.7433613596270788,diff
0.3051814397978535,0.7219553076416829,diff
0.2988742007864683,0.6835952245028161,diff
0.34535904942311,0.6901209350734134,diff
0.330441839734976,0.6773732411822295,diff
0.3297562889161489,0.7067501376484797,diff
0.350642264162666,0.6975342831281386,diff
0.36793104533186693,0.739322119124005,diff
0.3536076689996095,0.7359186795552066,diff
0.34120171673819744,0.7111287355028009,diff
0.3346858149591586,0.7399986543859108,diff
0.3608210105320742,0.7569263036297995,diff
0.3397202262251574,0.6377421442340727,same
0.3742785896328546,0.6938283766886368,same
0.5255192676897308,0.829707790205447,same
0.4522682978544188,0.6899441443648057,same
0.5039832997694393,0.7684806521879521,same
0.30661138829419926,0.668087753208167,diff
0.30485019341141995,0.6746416157448986,diff
0.28951476204261717,0.6727613393206013,diff
0.2948612782741053,0.648032959345286,diff
0.2698735205973485,0.6554509487111158,diff
0.3289310278151909,0.724833415135292,diff
0.30200873908265674,0.693732528987995,diff
0.3202025982907337,0.5265119693923791,diff
0.3354977299877335,0.5888871027025576,diff
0.34693830820507676,0.5851009766814983,diff
0.3302418512709796,0.6848267690824716,diff
0.3356520252491659,0.6495577462927937,diff
0.3151448796478042,0.6667871922397448,diff
0.3400002814000591,0.6511261401279899,diff
0.3549456192575711,0.772891742426098,same
0.38536102854744203,0.8319430154336858,same
0.434069034649259,0.6850175094612732,same
0.4522682978544188,0.6899441443648057,same
0.4509734217943463,0.8399360725451488,same
0.29631238017212436,0.7097829833620553,diff
0.3051260784419927,0.6989351914560815,diff
0.2788386099280078,0.7081047170588572,diff
0.29578997836030735,0.6711256879098093,diff
0.2805974755581964,0.6593283271840257,diff
0.33642582268703114,0.7044331831527096,diff
0.3157920706422447,0.6700275195093635,diff
0.32072219731193413,0.5938806803188479,diff
0.35208037847433954,0.654624722590163,diff
0.3532605459594347,0.6564639479775132,diff
0.35137874416373305,0.7251423274212574,diff
0.3364829782186687,0.6962679485571706,diff
0.33121758485180886,0.7253171820739935,diff
0.3441384139973198,0.7119103799587052,diff
0.3488814400658254,0.7588654542822928,same
0.3871770738470651,0.8199791850070428,same
0.5067366194254512,0.7649671410923271,same
0.5039832997694393,0.7684806521879521,same
0.4509734217943463,0.8399360725451488,same

